Internal color contributions to flux tube entanglement entropy

In recent work arXiv:2410.00112, we introduced and computed entanglement entropy of the color flux tube (FTE$^2$) between a heavy quark-antiquark pair in (2+1)D Yang-Mills theory. Our numerical results suggest that FTE$^2$ can be partitioned into a component corresponding to transverse vibrations of the flux tube and an internal color entropy. Further, motivated by analytical (1+1)D calculations, and SU(2) (2+1)D Yang-Mills numerical results, we argued that the internal entropy takes the form $\langle F\rangle\log(N_c)$, with $\langle F\rangle$ the number of times, on average, that the flux tube crossed a boundary between region $V$ and its complement. We extend here our FTE$^2$ study to consider different geometries of region $V$, varying the number of boundary crossings, and number of colors. Our preliminary results support the conjectured form of the internal entropy, albeit with noteworthy subtleties relating to the partial/full intersections of the flux tube with the region $V$.

==> make.tex.inc <==
# vim: syn=make
# common TeX compilation Makefile

TEX = latex
SPELL = ispell

DVI2PS = dvips
DVI2PDF = dvipdf 
DVIPDFM	= dvipdfm
PDFLATEX = pdflatex


MK_INDEX ?= 0
ifeq ($(MK_INDEX),1)
MAKEIDX = makeindex
else
MAKEIDX = @true
endif

MK_BIB	?= 1
ifeq ($(MK_BIB),1)
BIBTEX	= bibtex
else
BIBTEX	= @true
endif


figs-dir  ?= figs
text-dir  ?= text

#ps-figs = $(shell /usr/bin/find $(FIGS_DIR) -name '*.ps')
#eps-figs= $(shell /usr/bin/find $(FIGS_DIR) -name '*.eps')
#pdf-figs= $(shell /usr/bin/find $(FIGS_DIR) -name '*.pdf')

all-tex ?= $(wildcard *.tex)
all-figs= $(ps-figs) $(eps-figs) $(pdf-figs)

figs-for-ps	= $(ps-figs) $(eps-figs) $(pdf-figs:%.pdf=%.ps)
figs-for-pdf	= $(ps-figs:%.ps=%.pdf) $(eps-figs:%.eps=%.pdf) $(pdf-figs)

all-tex-source = $(shell find . -type f -name \*.tex)


all:
	rm -f $(all-tex:%.tex=%.ps) $(all-tex:%.tex=%.pdf)
	$(MAKE) clean
	$(MAKE) $(all-tex:%.tex=%.ps)
	$(MAKE) $(all-tex:%.tex=%.pdf)


$(all-tex:%.tex=%.ps): %.ps: %.tex $(figs-for-ps) $(all-tex-source)
	echo $^
#	$(SPELL) -d english $(FILE).tex
	$(TEX) $*.tex
	$(BIBTEX) $*
	$(MAKEIDX) $*
	$(TEX) $*.tex
	$(TEX) $*.tex
	$(DVI2PS) -o $*.ps $*.dvi

$(all-tex:%.tex=%.pdf): %.pdf: %.tex $(figs-for-pdf) $(all-tex-source)
#	$(SPELL) -d english $(FILE).tex
	$(PDFLATEX) $*
	$(BIBTEX) $*
	$(MAKEIDX) $*
	$(PDFLATEX) $*
#	$(TEX) $*
#	$(DVIPDFM) -o $*.pdf $*
#	$(PDFLATEX) $*.tex


# figure conversion
$(ps-figs:%.ps=%.pdf): %.pdf: %.ps
	epstopdf -o $@ $<

$(eps-figs:%.eps=%.pdf): %.pdf: %.eps
	epstopdf -o $@ $<

$(pdf-figs:%.pdf=%.ps): %.ps: %.pdf
	pdf2ps $< $@


COPY_DIR  = $(all-tex:%.tex=%)-copy
select-pdf:  $(all-tex:%.tex=%.pdf)
	@mkdir -p $(COPY_DIR)
	@cp $(all-tex) $(all-tex:%.tex=%.pdf) $(all-tex:%.tex=%.bib) $(COPY_DIR)
	@cp make.tex.inc Makefile $(COPY_DIR)
	@for f in `find $(text-dir) -type f |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp $$f $(COPY_DIR)/$$f ;\
	done
	@for f in `find $(figs-dir) -type f -name \*.pdf |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp $$f $(COPY_DIR)/$$f ;\
	done

select-ps:  $(all-tex:%.tex=%.ps)
	@mkdir -p $(COPY_DIR)
	@cp $(all-tex) $(all-tex:%.tex=%.ps) $(all-tex:%.tex=%.bib) $(COPY_DIR)
	@cp make.tex.inc Makefile $(COPY_DIR)
	@for f in `find $(text-dir) -type f |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp $$f $(COPY_DIR)/$$f ;\
	done
	@for f in `find $(figs-dir) -type f -name \*.ps |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp $$f $(COPY_DIR)/$$f ;\
	done
	@for f in `find $(figs-dir) -type f -name \*.eps |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp $$f $(COPY_DIR)/$$f ;\
	done

        


clean:
	rm -f *.dvi *.aux *.log *.bbl *.blg *.ilg \
	      *.idx *.ind *.out *.toc *.fgx *.tbx \
	      *.tmp *.end \
	      *.nav *.snm

realclean: clean
	rm -f $(all-tex:%.tex=%.pdf)

print-test:
	@echo $(all-tex)
	@echo $(all-figs)
	@echo $(figs-for-ps)
	@echo $(figs-for-pdf)

.PHONY: clean print-all

